Nonperturbative Effects on the Ferromagnetic Transition in Repulsive Fermi Gases

It is generally believed that a dilute spin-1/2 Fermi gas with repulsive interactions can undergo a ferromagnetic phase transition to a spin-polarized state at a critical gas parameter $(k_{\rm F}a)_c$. Previous theoretical predictions of the ferromagnetic phase transition have been based on the perturbation theory, which treats the gas parameter as a small number. On the other hand, Belitz, Kirkpatrick, and Vojta (BKV) have argued that the phase transition in clean itinerant ferromagnets is generically of first order at low temperatures, due to the correlation effects that lead to a nonanalytic term in the free energy. The second-order perturbation theory predicts a first-order phase transition at $(k_{\rm F}a)_c=1.054$, consistent with the BKV argument. However, since the critical gas parameter is expected to be of order O(1), perturbative predictions may be unreliable. In this paper we study the nonperturbative effects on the ferromagnetic phase transition by summing the particle-particle ladder diagrams to all orders in the gas parameter. We consider a universal repulsive Fermi gas where the effective range effects can be neglected, which can be realized in a two-component Fermi gas of $^6$Li atoms by using a nonadiabatic field switch to the upper branch of a Feshbach resonance with a positive s-wave scattering length. Our theory predicts a second-order phase transition, which indicates that ferromagnetic transition in dilute Fermi gases is possibly a counterexample to the BKV argument. The predicted critical gas parameter $(k_{\rm F}a)_c=0.858$ is in good agreement with the recent quantum Monte Carlo result $(k_{\rm F}a)_c=0.86$ for a nearly zero-range potential [S. Pilati, \emph{et al}., Phys. Rev. Lett. {\bf 105}, 030405 (2010)]. We also compare the spin susceptibility with the quantum Monte Carlo result and find good agreement.

==> reply.txt <==
---------------------------------------------------------------
Letter to Editor
---------------------------------------------------------------
Dear Editor,

we thank you very much for giving further consideration to our manuscript.
In the new version of the manuscript, a substantial revision has been made 
according to the comments from Dr. Chevy. We also thank Dr. Chevy for pointing
out two important issues which help us a lot to improve the manuscript. 

Due to the substantial revision, the manuscript has been extended to 11 pages, 
exceeding the page limit of a Rapid Communication. Therefore, we resubmit the
manuscript as a Regular Article to Physical Review A. The title of the paper is 
changed to "Non-Perturbative Effects on the Ferromagnetic Transition in Repulsive
Fermi Gases". We think this title is more suitable for the present manuscript.

The following are our response to the comments from Dr. Chevy and the 
corresponding changes in the manuscript.
(1)>>>"However, I consider the claims of the authors too far fetched to
accept the paper for publication at this stage, most notably in their
claim of agreement with the Monte-Carlo simulation. Indeed, as pointed
out by the last referee, the authors consider a zero-range potential,
and as such should compare their results with the UB and UB2 graphs in
Fig.2, not HS, which is a hard sphere potential for which the zero
range approximation is not valid. In this case, the agreement is not
so great - especially with UB."

We have corrected the statement on the comparison in Section IV of the 
revised version. Our result for the energy density is not quite good comparing to the data of UB. However,
the ferromagnetic phase transition is not determined by the energy density
itself but related only to the spin susceptibility. For the spin 
susceptibility, we find good agreement. For the energy density, the 
theoretical result deviates significantly from the 2nd-order perturbative 
result for $k_Fa>0.4$, which is consistent with all QMC data. For larger
gas parameter, the data of UB and UB2 becomes quite different. This may be 
due to the reason that the variational Quantum Monte Carlo method is used 
for UB (see Ref.[11]). The energy density from the variational Quantum Monte 
Carlo method may not be quite reliable for large gas parameter (around 1),
but the spin susceptibility can be only slightly affected.  

(2)>>>"Another point that should be clarified is the way molecules are
removed from the formalism. Indeed, the diagrams and the
renormalization technique used here seem identical to the one used in
the case of the study of the attractive branch and I do not see how
the molecular poles of the Green function were removed here: this
point is extremely important in the context of the repulsive polaron
since the metastability of the repulsive branch is a key issue in both
experimental and theoretical studies of this system."

We have added a new section (Section III) to introduce the two-body scattering
problem in the effective field theory approach, especially the renormlization
scheme. Indeed, for zero range potential, we find it must be attractive, since
the scattering amplitude always have a imaginary pole for positive scattering 
lengths, corresponding to the molecule bound state. For positive scattering 
energy in the center of mass frame, the effective force is repulsive in the 
two-body picture, corresponding to the upper branch. 

However, in the many-body case, the meaning of the upper branch has no exact 
definition (it is true even for three-body problem, see Ref. [8]), and
there is no precise formulation of the metastable repulsive Fermi gas where
the molecule contribution is excluded to the best of our knowledge (see Ref. [20]).
All possible theory for such a system must recover the perturbative result
for small scattering length. In our theoretical approach, we find that the
contribution from the molecule bound states are naturally excluded, since all
fermions are forced on the scattering states associated with two Fermi surfaces
(see Section IV). Therefore, there is no surprise that our theory recover 
exactly the perturbative result at small scattering length. Actually, we even 
find that our approach provides a very convenient prescription to describe the
metastable repulsive Fermi gas with zero range potentials.

We also add a discussion on the mechanical stability of the metastable gas, by
calculating the compressibility of the gas. We find that the compressibility is
positive around the gas parameter where the ferromagnetic transition 
occurs, which makes our conclusion of the ferromagnetic transition meaningful.

In conclusion, we have solved the problem with the zero range potential in the 
revised manuscript. We hope the manuscript can be accepted as a regular article
in Physical Review A.

Best Regards,
Lianyi He and Xu-Guang Huang

----------------------------------------------------------------------------
Letter to Referee D
----------------------------------------------------------------------------
Dear Referee,

we thank you very much for reviewing our manuscript. In the revised version 
of the manuscript, a substantial revision has been done according to the 
comments from Dr. Chevy. We also thank Dr. Chevy for pointing out two important
issues which help us a lot to improve the manuscript. 

Due to the substantial revision, the manuscript has been extended to 11 pages, 
exceeding the page limit of a Rapid Communication. Therefore, we resubmit the
manuscript as a Regular Article to Physical Review A. The title of the paper is 
changed to "Non-Perturbative Effects on the Ferromagnetic Transition in Repulsive
Fermi Gases". We think this title is more suitable for the present manuscript.

The following are our response to the comments from Dr. Chevy and the 
corresponding changes in the manuscript.
(1)>>>"However, I consider the claims of the authors too far fetched to
accept the paper for publication at this stage, most notably in their
claim of agreement with the Monte-Carlo simulation. Indeed, as pointed
out by the last referee, the authors consider a zero-range potential,
and as such should compare their results with the UB and UB2 graphs in
Fig.2, not HS, which is a hard sphere potential for which the zero
range approximation is not valid. In this case, the agreement is not
so great - especially with UB."

We have corrected the statement on the comparison in Section IV of the 
revised version. Our result for the energy density is not quite good comparing to the data of UB. However,
the ferromagnetic phase transition is not determined by the energy density
itself but related only to the spin susceptibility. For the spin 
susceptibility, we find good agreement. For the energy density, the 
theoretical result deviates significantly from the 2nd-order perturbative 
result for $k_Fa>0.4$, which is consistent with all QMC data. For larger
gas parameter, the data of UB and UB2 becomes quite different. This may be 
due to the reason that the variational Quantum Monte Carlo method is used 
for UB (see Ref.[11]). The energy density from the variational Quantum Monte 
Carlo method may be not quite reliable for large gas parameter (around 1),
but the spin susceptibility can be only slightly affected.  

(2)>>>"Another point that should be clarified is the way molecules are
removed from the formalism. Indeed, the diagrams and the
renormalization technique used here seem identical to the one used in
the case of the study of the attractive branch and I do not see how
the molecular poles of the Green function were removed here: this
point is extremely important in the context of the repulsive polaron
since the metastability of the repulsive branch is a key issue in both
experimental and theoretical studies of this system."

We have added a new section (Section III) to introduce the two-body scattering
problem in the effective field theory approach, especially the renormlization
scheme. Indeed, for zero range potential, we find it must be attractive, since
the scattering amplitude always have a imaginary pole for positive scattering 
lengths, corresponding to the molecule bound state. For positive scattering 
energy in the center of mass frame, the effective force is repulsive in the 
two-body picture, corresponding to the upper branch. 

However, in the many-body case, the meaning of the upper branch has no exact 
definition (it is true even for three-body problem, see Ref. [8]), and
there is no precise formulation of the metastable repulsive Fermi gas where
the molecule contribution is excluded to the best of our knowledge (see Ref. [20]).
All possible theory for such a system much recover the perturbative result
for small scattering length. In our theoretical approach, we find that the
contribution from the molecule bound states are naturally excluded, since all
fermions are forced on the scattering states associated with two Fermi surfaces
(see Section IV). Therefore, there is no surprise that our theory recover 
exactly the perturbative result at small scattering length. Actually, we even 
find that our approach provides a very convenient prescription to describe the
metastable repulsive Fermi gas with zero range potentials.

We also add a discussion on the mechanical stability of the metastable gas, by
calculating the compressibility of the gas. We find that the compressibility is
positive around the gas parameter where the ferromagnetic transition 
occurs, which makes our conclusion of the ferromagnetic transition meaningful.

In conclusion, we have solved the problem with the zero range potential in the 
revised manuscript. We hope the manuscript can be accepted as a regular article
in Physical Review A.

Best Regards,
Lianyi He and Xu-Guang Huang

